Incidental Data: Observation of Privacy Compromising Data on Social Media Platforms

Social media plays an important role for a vast majority in one's internet life. Likewise, sharing, publishing and posting content through social media became nearly effortless. This unleashes new threats as unintentionally shared information may be used against oneself or beloved ones. With open source intelligence data and methods, we show how unindented published data can be revealed and further analyze possibilities that can potentially compromise one's privacy. This is backed up by a popular view from interviewed experts from various fields of expertise. We were able to show that only 2 hours of manually fetching data are sufficient in order to unveil private personal information that was not intended to be published by the person. Two distinctive methods are described with several approaches. From our results, we were able to describe a thirteen-step awareness guideline and proposed a change of law within Austrian legislation. Our work has shown that awareness among persons on social media needs to be raised. Critically reflecting on our work has revealed several ethical implications that made countermeasures necessary; however, it can be assumed that criminals do not do that.

==> listing_price.dat <==
Date	Price	Event
2017-06-23	295000	Sold
2017-04-05	299900	Price-Change
2017-03-16	309900	Price-Change
2017-02-24	319900	Price-Change
2017-02-06	324900	Price-Change
2017-01-13	339900	Price-Change
2017-01-12	339900	Price-Change
2016-11-06	349900	Price-Change
2016-10-10	364900	Price-Change
2016-09-20	379900	Price-Change
2016-08-19	384900	Price-Change
2016-07-19	399900	Price-Change
2016-06-16	409900	Listed-For-Sale


